Strong relaxed dynamics in stochastic control

We characterize relaxed dynamics for which any finite family of strong state solutions, together with their relaxed inputs, can be approximated by the prescribed controlled dynamics, ground-stably in law. Relaxed inputs include parametrizations of relaxed controls over the unit interval. Unlike relaxed controls, these parametrizations determine action couplings. The proposed relaxed dynamics is driven by a single cylindrical Brownian motion in a Hilbert space. For each relaxed input, its state is the unique strong solution of the corresponding equation. The collection of these states, over all relaxed inputs, satisfies the approximation requirement. Conversely, suppose one assigns to each relaxed input a continuous adapted state process on a fixed probability space. Pairwise approximation forces the assignment to be the strong solution map of the same dynamics, for a unique cylindrical Brownian driver. In fact, even for a state map indexed by (non-parametrized) relaxed controls, the relevant relaxed control class admits coherent parametrizations under separability and finite-family approximation assumptions, and the same type of dynamics is recovered again.

==> _config.yml <==
title: Author support for IMS journal AOP
description: LaTeX related material for the manuscript preparation
show_downloads: true
theme: jekyll-theme-cayman
